OpFML: Pipeline for ML-based Operational Inference

Machine learning models for climate and Earth science are becoming increasingly capable, yet model deployment into operational use remains a largely unaddressed challenge: general-purpose model-serving tools, such as MLflow and KServe, assume input data availability at the inference node, while data acquisition, failure handling, and preprocessing are trusted to a separate workflow. We present OpFML: Operational Forecasting with Machine Learning - a configurable pipeline integrating the four steps of operational inference into a single TOML-configured workflow: data consumption, contingency handling, preprocessing, and model inference. By consolidating these steps, OpFML removes the significant boilerplate code required for each new deployment. We demonstrate the pipeline on the operational forecasting of daily fire activity over southern Italy.

==> data_config.toml <==
[data]
    [data.weather_forecast]
        [data.weather_forecast.gathering]
            longname="Weather forecast - forecast-gfs"
            source="file"
            open_with="file_loader_class::load_weather_forecast"
            kwargs=["{'variable_name':['T2','RAINNC','PSFC','Q2','U10','V10'],'file_path':'/data/products/OFIDIA/WRF', 'create_xr_grid_file':True}"]
            var_name=["max_t2m"]
            type="dynamic"
        [data.weather_forecast.processing]
            functions=["process_all_wrf_data"]
            kwargs=["None"]
    [data.ndvi]
        [data.ndvi.gathering]
            longname="Normalized difference vegetation index"
            source="file"
            open_with="file_loader_class::read_ndvi_data"
            kwargs=["{'use_package':'xarray::open_mfdataset', 'file_path':'/data/products/ADIC/EARTHDATA_NDVI/Ofidia','variable_name':'_1_km_16_days_NDVI'}"]
            var_name=["ndvi"]
            type="dynamic"
            contingency_handler="contingency_class::contingency_plan_ndvi" 
            contingency_handler_kwargs=["{'use_package':'xarray::open_mfdataset','variable_name':'_1_km_16_days_NDVI','file_path':'/data/products/ADIC/EARTHDATA_NDVI/Ofidia','force_use':True}"]
        [data.ndvi.processing]
            functions=["fill_time_dimension","interp"]
            kwargs=["{'dates_vec':'dates_vec'}","{'method':'linear'}"]

    [data.lst]
        [data.lst.gathering]
            longname="Land surface temperature - MODIS"
            source="file"
            open_with="file_loader_class::read_lst_data"
            kwargs=["{'use_package':'xarray::open_mfdataset','file_path':'/data/products/ADIC/EARTHDATA_LST/Ofidia', 'force_use': True, 'variable_name':['LST_Day_1km','LST_Night_1km'],}"]
            var_name=["lst_day","lst_night"]
            type="dynamic"
            contingency_handler="contingency_class::contingency_plan_lst" 
            contingency_handler_kwargs=["{'use_package':'xarray::open_mfdataset','file_path':'/data/products/ADIC/EARTHDATA_LST/Ofidia', 'force_use': True, 'variable_name':['LST_Day_1km','LST_Night_1km'],}"]

        [data.lst.processing]
            functions=["cftime_to_datetime64","fill_missing_data_lst","interp"]
            kwargs=["None","{'dates_vec':'dates_vec'}","{'rename':{'LST_Night_1km':'lst_night','LST_Day_1km':'lst_day'}}"]

    [data.dem]
        [data.dem.gathering]
            longname="Digital Elevation Model"
            source="file"
            open_with="file_loader_class::load_data_from_files"
            kwargs=["{'file_path':'/work/cmcc/machine_learning/projects/Silvanus/data/ofidia_plus/italy_greece_dem/DEM_italy_upscaled_1km.nc','open_with':'xarray::open_dataset','variable_name':['DEM']}"]
            format="netcdf"
            var_name=["DEM"]
            type="static"
        [data.dem.processing]
            functions=["crop_bounding_box", "interp"]
            kwargs=["None","None"]

    [data.slope]
        [data.slope.gathering]
            longname="Slope from Digital Elevation Model"
            source="file"
            open_with="file_loader_class::load_data_from_files"
            kwargs=["{'file_path':'/work/cmcc/machine_learning/projects/Silvanus/data/ofidia_plus/italy_greece_dem/SLOPE_italy_upscaled_1km.nc','open_with':'xarray::open_dataset','variable_name':['SLOPE']}"]
            format="netcdf"
            var_name=["SLOPE"]
            type="static"
        [data.slope.processing]
            functions=["crop_bounding_box", "interp"]
            kwargs=["None", "None"]

    [data.world_pop]
        [data.world_pop.gathering]
            longname="World population"
            source="file"
            open_with="file_loader_class::load_data_from_files"
            kwargs=["{'file_path':'/work/cmcc/machine_learning/projects/Silvanus/data/ofidia_plus/world_pop/world-population-yearly.nc','open_with':'xarray::open_dataset','variable_name':['band_data']}"]
            format="netcdf"
            var_name=['POP_DENS_year'] # 'year' is reaplceby the year of the inference date
            type="static"
        [data.world_pop.processing]
            functions=["compute_density", "process_worldpop_data", "crop_bounding_box", "interp"]
            # For now, assuming that the grid size is 3x3 km^2
            kwargs=[ "{'grid_area':9}", "{'output_var_name':'POP_DENS_2020'}", "None", "None"]

    [data.road_density]
        [data.road_density.gathering]
            longname="Distance to major roads"
            source="file"
            open_with="file_loader_class::load_data_from_files"
            kwargs=["{'file_path':'/work/cmcc/machine_learning/projects/Silvanus/data/ofidia_plus/italy_greece_distance/italy_road_waterway_distance_data.nc','open_with':'xarray::open_dataset','variable_name':['ROAD_DISTANCE']}"]
            format="netcdf"
            var_name=['ROAD_DISTANCE']
            type="static"
        [data.road_density.processing]
            functions=["process_worldpop_data","crop_bounding_box", "interp"]
            kwargs=["None", "None", "None"]

    [data.waterway_distance]
        [data.waterway_distance.gathering]
            longname="Waterway distance"
            source="file"
            open_with="file_loader_class::load_data_from_files"
            kwargs=["{'file_path':'/work/cmcc/machine_learning/projects/Silvanus/data/ofidia_plus/italy_greece_distance/italy_road_waterway_distance_data.nc','open_with':'xarray::open_dataset','variable_name':['WATERWAY_DISTANCE']}"]
            format="netcdf"
            var_name=['WATERWAY_DISTANCE']
            type="static"
        [data.waterway_distance.processing]
            functions=["process_worldpop_data", "crop_bounding_box", "interp"]
            kwargs=["None", "None", "None"]
    
    [data.clc]
        [data.clc.gathering]
            longname="Cornine land cover - fractional and dominant class"
            source="file"
            open_with="file_loader_class::load_data_from_files"
            kwargs=["{'file_path':'/work/cmcc/machine_learning/projects/Silvanus/data/ofidia_plus/corine_land_cover/land-cover-corine-corine.nc','open_with':'xarray::open_dataset','variable_name':['land_cover']}"]
            format="netcdf"
            var_name=["CLC_2018","CLC_2018_0","CLC_2018_1","CLC_2018_2","CLC_2018_3","CLC_2018_4","CLC_2018_5","CLC_2018_6","CLC_2018_7","CLC_2018_8","CLC_2018_9"]
            type="static"
        [data.clc.processing]
            functions=["crop_bounding_box","process_clc"]
            kwargs=["None", "{'grid_size':15, 'var_name': 'land_cover'}"]

==> pilot.toml <==
[pilot_info]
    datastore="library/datastore.py::DataStore"
    datastore_config_path="src/config/data_config_italy.toml"
    preprocessing="library/preprocessing_utils::PreProcessingUtils"
    ndays = 10
    output_dir="pilots/south_italy/data/dataset_4_inference/" 
    static_output="pilots/south_italy/data/static/"
    xr_grid_file="pilots/south_italy/xr_grid.nc"
    pilot_region="south italy"
    wrf_forecast_days=2 # number of days in WRF forecast folder

    [pilot_info.area]
        north = 42.6
        south = 36.5
        east = 19.1
        west = 12.3 

    [pilot_info.data]
        [pilot_info.data.ndvi]
            type = "dynamic"
            to_scale = true
            saved_name=["ndvi"]
        [pilot_info.data.lst]
            type = "dynamic"
            to_scale = true
            saved_name=["lst_day", "lst_night"]
        [pilot_info.data.weather_forecast]
            type = "dynamic"
            to_scale = true
            saved_name=["max_d2m","max_t2m","max_sp","max_tp","max_wind_speed","min_rh"]
        [pilot_info.data.dem]
            type = "static"
            to_scale = true
            saved_name=["DEM"]
        [pilot_info.data.slope]
            type = "static"
            to_scale = true
            saved_name=["SLOPE"]
        [pilot_info.data.road_density]
            type = "static"
            to_scale = true
            saved_name=["ROAD_DISTANCE"]
        [pilot_info.data.waterway_distance]
            type = "static"
            to_scale = true
            saved_name=["WATERWAY_DISTANCE"]
        [pilot_info.data.world_pop]
            type = "static"
            to_scale = true
            saved_name=["POP_DENS_2020"]
        [pilot_info.data.clc]
            type = "static"
            to_scale = false
            saved_name=['CLC_2018', 'CLC_2018_0','CLC_2018_1','CLC_2018_2','CLC_2018_3','CLC_2018_4','CLC_2018_5','CLC_2018_6','CLC_2018_7','CLC_2018_8','CLC_2018_9']

[inference_config]
    inference_module="library/inference_module::inference_module"
    forecast_save_path="pilots/south_italy/inference/" 
    scale_info="pilots/south_italy/mean-sd.yaml"
    run_integrity_test="integrity_tests:run_test"
    [inference_config.ml_model]
        target = "architecture/model_convlstm.py::ConvLSTMModule"
        best_model_path = "ml-models/best_model.ckpt"
        [inference_config.ml_model.ml_model_params]
            in_dim = 24
            hidden_size = 32
            lstm_layers = 1
            kernel_size = 3
            dropout = 0.5

